Nuwa: A Quantum Circuit Transpiler Based on a Finite-Horizon Heuristic for Placement and Routing

We introduce a novel transpiler for the placement and routing of quantum circuits on arbitrary target hardware architectures. We use finite-horizon, and optionally discounted, reward functions to heuristically find a suitable placement and routing policy. We employ a finite lookahead to refine the reward functions when breaking a tie between multiple policies. We benchmark our transpiler against multiple alternative solutions and on various test sets of quantum algorithms to demonstrate the benefits of our approach.

==> utils/nuwa_Grid_4_5_modified.csv <==
Circuit,No. of Qubits,No. of Gates,tket,SABRE,Nuwa
xor5\_254,6,7,\textbf{2},5,4
graycode6\_47,6,5,2,3,\textbf{0}
ex1\_226,6,7,\textbf{2},4,4
4gt11\_84,4,18,3,7,\textbf{2}
4mod5-v0\_20,5,20,\textbf{3},4,6
ex-1\_166,3,19,\textbf{3},6,5
4mod5-v1\_22,5,21,\textbf{4},7,5
mod5d1\_63,5,22,\textbf{5},13,9
ham3\_102,3,20,3,6,\textbf{2}
4gt11\_83,5,23,\textbf{4},7,8
4gt11\_82,5,27,\textbf{6},10,8
rd32-v0\_66,4,34,\textbf{6},14,\textbf{6}
alu-v0\_27,5,36,\textbf{7},12,8
4mod5-v1\_24,5,36,\textbf{8},14,\textbf{8}
4mod5-v0\_19,5,35,7,16,\textbf{6}
mod5mils\_65,5,35,\textbf{6},17,8
rd32-v1\_68,4,36,\textbf{6},14,\textbf{6}
alu-v1\_28,5,37,8,12,\textbf{5}
alu-v2\_33,5,37,\textbf{6},10,8
alu-v4\_37,5,37,\textbf{7},17,8
alu-v3\_35,5,37,\textbf{7},12,\textbf{7}
3\_17\_13,3,36,6,11,\textbf{5}
alu-v1\_29,5,37,8,10,\textbf{6}
miller\_11,3,50,\textbf{9},19,\textbf{9}
alu-v3\_34,5,52,\textbf{10},25,11
decod24-v2\_43,4,52,9,20,\textbf{8}
decod24-v0\_38,4,51,9,18,\textbf{8}
mod5d2\_64,5,53,11,25,\textbf{9}
4gt13\_92,5,66,12,29,\textbf{11}
4gt13-v1\_93,5,68,12,27,\textbf{9}
4mod5-v0\_18,5,69,\textbf{12},31,13
decod24-bdd\_294,6,73,\textbf{13},23,15
one-two-three-v2\_100,5,69,14,23,\textbf{11}
one-two-three-v3\_101,5,70,13,21,\textbf{11}
4mod5-v1\_23,5,69,14,33,\textbf{9}
4mod5-bdd\_287,7,70,\textbf{14},24,19
rd32\_270,5,84,16,34,\textbf{14}
4gt5\_75,5,83,\textbf{16},34,\textbf{16}
alu-bdd\_288,7,84,\textbf{16},17,17
alu-v0\_26,5,84,16,34,\textbf{14}
decod24-v1\_41,5,85,\textbf{17},34,\textbf{17}
rd53\_138,8,132,\textbf{25},38,30
4gt5\_76,5,91,17,40,\textbf{15}
4gt13\_91,5,103,19,38,\textbf{16}
cnt3-5\_179,16,175,52,38,\textbf{34}
qft\_10,10,200,24,60,\textbf{19}
4gt13\_90,5,107,20,40,\textbf{15}
alu-v4\_36,5,115,\textbf{20},43,\textbf{20}
mini\_alu\_305,10,173,39,46,\textbf{38}
ising\_model\_10,10,480,15,30,\textbf{3}
ising\_model\_16,16,786,46,75,\textbf{20}
ising\_model\_13,13,633,26,82,\textbf{19}
4gt5\_77,5,131,\textbf{22},51,23
sys6-v0\_111,10,215,50,54,\textbf{48}
one-two-three-v1\_99,5,132,27,58,\textbf{24}
one-two-three-v0\_98,5,146,\textbf{25},64,29
decod24-v3\_45,5,150,\textbf{25},57,26
4gt10-v1\_81,5,148,\textbf{27},62,28
aj-e11\_165,5,151,28,55,\textbf{26}
4mod7-v0\_94,5,162,30,63,\textbf{25}
alu-v2\_32,5,163,\textbf{29},64,30
rd73\_140,10,230,51,57,\textbf{49}
4mod7-v1\_96,5,164,31,64,\textbf{27}
4gt4-v0\_80,6,179,34,42,\textbf{29}
mod10\_176,5,178,33,75,\textbf{32}
0410184\_169,14,211,58,55,\textbf{44}
qft\_16,16,512,79,142,\textbf{50}
4gt12-v0\_88,6,194,45,46,\textbf{37}
rd84\_142,15,343,74,\textbf{62},70
rd53\_311,13,275,\textbf{64},94,65
4\_49\_16,5,217,44,87,\textbf{39}
sym9\_146,12,328,70,100,\textbf{69}
4gt12-v1\_89,6,228,\textbf{41},64,43
4gt12-v0\_87,6,247,45,73,\textbf{44}
4gt4-v0\_79,6,231,43,67,\textbf{39}
hwb4\_49,5,233,\textbf{41},94,\textbf{41}
sym6\_316,14,270,\textbf{59},79,66
4gt12-v0\_86,6,251,\textbf{46},76,\textbf{46}
4gt4-v0\_72,6,258,53,99,\textbf{48}
4gt4-v0\_78,6,235,44,68,\textbf{42}
mod10\_171,5,244,44,89,\textbf{42}
4gt4-v1\_74,6,273,64,87,\textbf{54}
rd53\_135,7,296,59,88,\textbf{54}
mini-alu\_167,5,288,53,115,\textbf{49}
one-two-three-v0\_97,5,290,56,121,\textbf{48}
ham7\_104,7,320,\textbf{62},82,64
decod24-enable\_126,6,338,62,124,\textbf{61}
mod8-10\_178,6,342,78,105,\textbf{63}
cnt3-5\_180,16,485,107,130,\textbf{98}
ex3\_229,6,403,92,115,\textbf{67}
4gt4-v0\_73,6,395,79,145,\textbf{68}
mod8-10\_177,6,440,86,115,\textbf{79}
C17\_204,7,467,89,167,\textbf{86}
alu-v2\_31,5,451,90,196,\textbf{76}
rd53\_131,7,469,94,147,\textbf{82}
alu-v2\_30,6,504,\textbf{96},181,\textbf{96}
mod5adder\_127,6,555,121,184,\textbf{102}
rd53\_133,7,580,121,156,\textbf{99}
cm82a\_208,8,650,120,180,\textbf{119}
majority\_239,7,612,121,192,\textbf{114}
ex2\_227,7,631,119,220,\textbf{108}
sf\_276,6,778,147,262,\textbf{132}
sf\_274,6,781,172,201,\textbf{129}
con1\_216,9,954,193,307,\textbf{183}
wim\_266,11,986,227,307,\textbf{187}
rd53\_130,7,1043,239,290,\textbf{173}
f2\_232,8,1206,252,343,\textbf{210}
cm152a\_212,12,1221,273,354,\textbf{226}
rd53\_251,8,1291,278,406,\textbf{236}
hwb5\_53,6,1336,254,397,\textbf{239}
cm42a\_207,14,1776,374,489,\textbf{329}
pm1\_249,14,1776,374,558,\textbf{329}
dc1\_220,11,1914,396,610,\textbf{333}
squar5\_261,13,1993,445,546,\textbf{382}
z4\_268,11,3073,750,874,\textbf{563}
sqrt8\_260,12,3009,725,881,\textbf{588}
radd\_250,13,3213,708,939,\textbf{655}
adr4\_197,13,3439,719,936,\textbf{652}
sym6\_145,7,3888,759,1107,\textbf{683}
misex1\_241,15,4813,993,1407,\textbf{894}
rd73\_252,10,5321,1118,1664,\textbf{1017}
cycle10\_2\_110,12,6050,1354,1624,\textbf{1138}
hwb6\_56,7,6723,1321,1998,\textbf{1204}
square\_root\_7,15,7630,1640,2156,\textbf{1278}
ham15\_107,15,8763,1909,2408,\textbf{1657}
dc2\_222,15,9462,2110,2599,\textbf{1760}
sqn\_258,10,10223,2352,3212,\textbf{1845}
inc\_237,16,10619,2351,2964,\textbf{1973}
cm85a\_209,14,11414,2553,3315,\textbf{2208}
rd84\_253,12,13658,3130,4132,\textbf{2614}
co14\_215,15,17936,4364,5220,\textbf{3441}
root\_255,13,17159,3824,4915,\textbf{3294}
mlp4\_245,16,18852,4223,5396,\textbf{3624}
urf2\_277,8,20112,5543,6469,\textbf{4205}
sym9\_148,10,21504,5473,6060,\textbf{3795}
life\_238,11,22445,5287,6272,\textbf{4159}
hwb7\_59,8,24379,4768,6791,\textbf{4298}
max46\_240,10,27126,5894,8226,\textbf{4917}
clip\_206,14,33827,7958,9833,\textbf{6462}
9symml\_195,11,34881,8268,9545,\textbf{6511}
sym9\_193,11,34881,8268,9803,\textbf{6511}
sao2\_257,14,38577,8938,10798,\textbf{7439}
dist\_223,13,38046,8582,10704,\textbf{7258}
urf5\_280,9,49829,11720,16416,\textbf{9725}
urf1\_278,9,54766,15126,18407,\textbf{11029}
sym10\_262,12,64283,14673,17856,\textbf{12260}
hwb8\_113,9,69380,15758,21123,\textbf{12378}
urf2\_152,8,80480,15923,23620,\textbf{14022}
urf3\_279,10,125362,31126,41320,\textbf{25384}
plus63mod4096\_163,13,128744,30692,37207,\textbf{24794}
urf5\_158,9,164416,34169,49734,\textbf{28962}
urf6\_160,15,171840,38318,48154,\textbf{33301}
urf1\_149,9,184864,38558,56099,\textbf{32705}
plus63mod8192\_164,14,187112,44366,54477,\textbf{36099}
hwb9\_119,10,207775,47846,62845,\textbf{38181}
urf3\_155,10,423488,89626,126737,\textbf{76986}
ground\_state\_estimation\_10,13,390180,22169,13030,\textbf{12480}
urf4\_187,11,512064,118263,139987,\textbf{96874}


==> utils/nuwa_IBMQ20_modified.csv <==
Circuit,No. of Qubits,No. of Gates,tket,SABRE,Nuwa
xor5\_254,6,7,\textbf{1},5,3
graycode6\_47,6,5,1,2,\textbf{0}
ex1\_226,6,7,\textbf{1},2,3
4gt11\_84,4,18,3,7,\textbf{2}
4mod5-v0\_20,5,20,\textbf{3},4,4
ex-1\_166,3,19,\textbf{3},6,\textbf{3}
4mod5-v1\_22,5,21,4,7,\textbf{3}
mod5d1\_63,5,22,\textbf{1},12,4
ham3\_102,3,20,3,6,\textbf{2}
4gt11\_83,5,23,4,10,\textbf{1}
4gt11\_82,5,27,\textbf{5},11,\textbf{5}
rd32-v0\_66,4,34,6,14,\textbf{3}
alu-v0\_27,5,36,\textbf{3},13,4
4mod5-v1\_24,5,36,8,12,\textbf{6}
4mod5-v0\_19,5,35,3,16,\textbf{1}
mod5mils\_65,5,35,\textbf{3},17,5
rd32-v1\_68,4,36,6,14,\textbf{3}
alu-v1\_28,5,37,\textbf{4},12,5
alu-v2\_33,5,37,\textbf{3},10,\textbf{3}
alu-v4\_37,5,37,\textbf{3},14,4
alu-v3\_35,5,37,\textbf{3},10,\textbf{3}
3\_17\_13,3,36,6,13,\textbf{0}
alu-v1\_29,5,37,4,10,\textbf{3}
miller\_11,3,50,9,19,\textbf{0}
alu-v3\_34,5,52,\textbf{6},20,\textbf{6}
decod24-v2\_43,4,52,9,20,\textbf{3}
decod24-v0\_38,4,51,6,17,\textbf{3}
mod5d2\_64,5,53,\textbf{6},26,\textbf{6}
4gt13\_92,5,66,\textbf{9},21,\textbf{9}
4gt13-v1\_93,5,68,\textbf{6},24,7
4mod5-v0\_18,5,69,\textbf{4},31,9
decod24-bdd\_294,6,73,9,20,\textbf{8}
one-two-three-v2\_100,5,69,7,22,\textbf{4}
one-two-three-v3\_101,5,70,7,21,\textbf{6}
4mod5-v1\_23,5,69,\textbf{4},35,10
4mod5-bdd\_287,7,70,\textbf{7},13,13
rd32\_270,5,84,\textbf{6},34,11
4gt5\_75,5,83,9,34,\textbf{7}
alu-bdd\_288,7,84,15,11,\textbf{8}
alu-v0\_26,5,84,10,34,\textbf{9}
decod24-v1\_41,5,85,14,26,\textbf{10}
rd53\_138,8,132,\textbf{11},23,18
4gt5\_76,5,91,14,28,\textbf{3}
4gt13\_91,5,103,13,39,\textbf{2}
cnt3-5\_179,16,175,31,26,\textbf{24}
qft\_10,10,200,16,57,\textbf{13}
4gt13\_90,5,107,15,43,\textbf{3}
alu-v4\_36,5,115,13,41,\textbf{12}
mini\_alu\_305,10,173,27,41,\textbf{18}
ising\_model\_10,10,480,9,66,\textbf{4}
ising\_model\_16,16,786,11,76,\textbf{10}
ising\_model\_13,13,633,\textbf{9},43,19
4gt5\_77,5,131,18,51,\textbf{13}
sys6-v0\_111,10,215,\textbf{22},44,33
one-two-three-v1\_99,5,132,\textbf{15},59,\textbf{15}
one-two-three-v0\_98,5,146,\textbf{16},47,21
decod24-v3\_45,5,150,19,42,\textbf{15}
4gt10-v1\_81,5,148,24,40,\textbf{11}
aj-e11\_165,5,151,27,45,\textbf{8}
4mod7-v0\_94,5,162,\textbf{17},45,18
alu-v2\_32,5,163,23,57,\textbf{16}
rd73\_140,10,230,\textbf{19},57,28
4mod7-v1\_96,5,164,24,45,\textbf{10}
4gt4-v0\_80,6,179,\textbf{11},36,19
mod10\_176,5,178,26,58,\textbf{20}
0410184\_169,14,211,\textbf{33},50,34
qft\_16,16,512,55,137,\textbf{42}
4gt12-v0\_88,6,194,31,41,\textbf{23}
rd84\_142,15,343,\textbf{37},57,46
rd53\_311,13,275,51,56,\textbf{31}
4\_49\_16,5,217,33,76,\textbf{23}
sym9\_146,12,328,\textbf{30},59,34
4gt12-v1\_89,6,228,26,76,\textbf{12}
4gt12-v0\_87,6,247,\textbf{21},31,28
4gt4-v0\_79,6,231,\textbf{15},35,22
hwb4\_49,5,233,22,94,\textbf{14}
sym6\_316,14,270,43,62,\textbf{38}
4gt12-v0\_86,6,251,\textbf{22},31,33
4gt4-v0\_72,6,258,28,45,\textbf{10}
4gt4-v0\_78,6,235,\textbf{17},36,23
mod10\_171,5,244,33,81,\textbf{25}
4gt4-v1\_74,6,273,37,61,\textbf{11}
rd53\_135,7,296,\textbf{23},76,33
mini-alu\_167,5,288,\textbf{38},96,40
one-two-three-v0\_97,5,290,\textbf{41},122,\textbf{41}
ham7\_104,7,320,43,61,\textbf{28}
decod24-enable\_126,6,338,35,75,\textbf{25}
mod8-10\_178,6,342,\textbf{29},71,38
cnt3-5\_180,16,485,83,127,\textbf{50}
ex3\_229,6,403,52,81,\textbf{45}
4gt4-v0\_73,6,395,43,89,\textbf{19}
mod8-10\_177,6,440,44,97,\textbf{40}
C17\_204,7,467,70,134,\textbf{25}
alu-v2\_31,5,451,\textbf{42},141,44
rd53\_131,7,469,46,94,\textbf{31}
alu-v2\_30,6,504,59,104,\textbf{39}
mod5adder\_127,6,555,83,102,\textbf{53}
rd53\_133,7,580,108,195,\textbf{46}
cm82a\_208,8,650,69,160,\textbf{28}
majority\_239,7,612,75,176,\textbf{38}
ex2\_227,7,631,89,194,\textbf{53}
sf\_276,6,778,76,127,\textbf{50}
sf\_274,6,781,84,209,\textbf{71}
con1\_216,9,954,178,227,\textbf{55}
wim\_266,11,986,125,224,\textbf{93}
rd53\_130,7,1043,106,219,\textbf{77}
f2\_232,8,1206,194,343,\textbf{46}
cm152a\_212,12,1221,202,260,\textbf{124}
rd53\_251,8,1291,172,205,\textbf{79}
hwb5\_53,6,1336,153,328,\textbf{105}
cm42a\_207,14,1776,236,412,\textbf{93}
pm1\_249,14,1776,236,285,\textbf{93}
dc1\_220,11,1914,278,309,\textbf{110}
squar5\_261,13,1993,339,392,\textbf{132}
z4\_268,11,3073,369,668,\textbf{224}
sqrt8\_260,12,3009,476,552,\textbf{263}
radd\_250,13,3213,468,635,\textbf{260}
adr4\_197,13,3439,495,641,\textbf{266}
sym6\_145,7,3888,332,1043,\textbf{198}
misex1\_241,15,4813,589,938,\textbf{315}
rd73\_252,10,5321,690,1043,\textbf{394}
cycle10\_2\_110,12,6050,910,1276,\textbf{503}
hwb6\_56,7,6723,956,1438,\textbf{398}
square\_root\_7,15,7630,1001,1118,\textbf{504}
ham15\_107,15,8763,1163,1636,\textbf{636}
dc2\_222,15,9462,1200,2086,\textbf{673}
sqn\_258,10,10223,1100,2416,\textbf{689}
inc\_237,16,10619,1232,1904,\textbf{768}
cm85a\_209,14,11414,1720,2173,\textbf{841}
rd84\_253,12,13658,1914,3265,\textbf{975}
co14\_215,15,17936,2583,3922,\textbf{1436}
root\_255,13,17159,2547,3535,\textbf{1286}
mlp4\_245,16,18852,2168,4073,\textbf{1306}
urf2\_277,8,20112,3321,4434,\textbf{2548}
sym9\_148,10,21504,2852,4596,\textbf{932}
life\_238,11,22445,3266,4570,\textbf{1874}
hwb7\_59,8,24379,2956,5076,\textbf{1502}
max46\_240,10,27126,3697,5941,\textbf{1578}
clip\_206,14,33827,4505,7147,\textbf{2222}
9symml\_195,11,34881,5232,7504,\textbf{2683}
sym9\_193,11,34881,5232,6995,\textbf{2683}
sao2\_257,14,38577,4312,7966,\textbf{3054}
dist\_223,13,38046,4707,7939,\textbf{2348}
urf5\_280,9,49829,6520,11229,\textbf{4104}
urf1\_278,9,54766,10646,12291,\textbf{5560}
sym10\_262,12,64283,9810,13513,\textbf{5060}
hwb8\_113,9,69380,11874,13697,\textbf{3999}
urf2\_152,8,80480,7748,15376,\textbf{6622}
urf3\_279,10,125362,19498,29663,\textbf{12685}
plus63mod4096\_163,13,128744,20470,27511,\textbf{9189}
urf5\_158,9,164416,22682,32133,\textbf{15630}
urf6\_160,15,171840,22359,35154,\textbf{17352}
urf1\_149,9,184864,21828,37104,\textbf{16596}
plus63mod8192\_164,14,187112,24956,38682,\textbf{14500}
hwb9\_119,10,207775,27687,39659,\textbf{14011}
urf3\_155,10,423488,51978,84436,\textbf{37620}
ground\_state\_estimation\_10,13,390180,15612,\textbf{5586},6291
urf4\_187,11,512064,86174,87487,\textbf{37052}

